The internal metallicity distributions of simulated galaxies from EAGLE, Illustris, and IllustrisTNG at z=1.8-4 as probed by Gamma Ray Burst hosts

Massive stars are thought to be progenitors of Long Gamma Ray Bursts (GRBs), most likely with a bias favouring low metallicity progenitors. Because galaxies do not have a constant metallicity throughout, the combination of line-of-sight absorption metallicity inferred from GRB afterglow spectroscopy and of host galaxy global metallicity derived from emission lines diagnostics represents a powerful way to probe both the bias function for GRB progenitors, and the chemical inhomogeneities across star forming regions. In this study, we predict the relationship between Zabs and Zem using three different hydrodynamical cosmological simulations: Illustris, EAGLE, and IllustrisTNG. We find that while the qualitative shape of the curve relating emission versus absorption metallicity remains the same, the predicted relationship between these two observables is significantly different between the simulations. Using data for the host galaxy of GRB121024A for which both Zabs and Zem have been measured, we find marginal support for the Illustris simulation as producing the most-realistic internal metallicity distributions within star-forming galaxies at cosmic noon. Overall, all simulations predict similar properties for the bulk of the GRB host galaxy population, but each has distinct features in the tail of the Zabs-Zem distribution that in principle allow to discriminate between models if a sufficiently large sample of observations are available (i.e. N>11 on average). Substantial progress is expected in the near future, with upcoming JWST/NIRspec observations of 10 GRB host galaxies for which absorption metallicity from the afterglow spectra exists.

==> ZZ2_rejoinder1.txt <==
> Reviewer's Comments:
> Reviewer: 1
> 
> Comments to the Author
>
> This paper explores the possibility to assess the internal metallicity
> distribution of simulated galaxies at high redshift by using GRBs. Considering
> the new incoming data from JWST, the methodology proposed by the authors might
> provide a new way of evaluating the distribution of chemical elements broadly
> at high redshift and of confronting galaxy models with observations.
> 
> However, I cannot recommend publication in its present form. Below I explain
> my concerns and suggestions for the authors.

We thank the anonymous referee for their constructive and thorough feedback. We 
have considered all comments and feedback carefully. In particular, we welcomed 
the suggestion to carefully consider the effects of inverted metallicity 
gradients, which are commonly seen in high-redshift galaxy studies. We have
revised our manuscript to account for these observed systems, and include more
references to theoretical works, as well as present our original research more 
clearly. Below, we respond to all points raised, and we describe our implemented
actions and changes to the text of the manuscript.

> Introduction:
>
> I suggest adding more references for chemical evolution and galaxy formation,
> although I agree that the review of Maiolino & Mannucci is very good.
>
> Page 1, 2nd column, first paragraph, when talking about the inside-out model
> it seems out of place to include Sanchez (2020), which could be, actually,
> included in the previous sentence, while including more theoretical papers in
> this one (Mo,Mao, White for example). In general, I encourage the authors to
> improve the introduction, add more relevant works and check if the already
> included are cited in the right place.

We thank the referee for this suggestion. We have expanded the introduction to
add a paragraph including some theoretical milestones in understanding the
chemical evolution of galaxies throughout cosmic time, from Edmunds & Greenhow
(1995) to modern results from state-of-the-art zoom in hydrodynamical 
simulations like FIRE (Porter et al. 2022). The placement of the reference to 
Sanchez (2020) has been moved, and a citation for Mo, Mao and White (1998) has
been added. 

> Page2, first column, first paragraph, the authors never mentioned or discussed
> the existence of inverted metallicity gradients. They actually include
> references to the results of Curti+2020, for exampe, but never acknowledge the
> possible existence of this kind of metallicity profiles. They are actually
> observed in galaxies undergoing strong star formation activity and they seem
> to be more frequent at high-z. The EAGLE simulations reproduce them as well as
> pre-prepared mergers (e.g.Torrey+2016, Sillero+2017). This is an important
> issue and I will come back to this later. But I suggest the authors discuss
> them (inverted gradients) in the introduction.

We thank the referee for this suggestion. We have expanded the introduction to
include references to key studies of high-redshift galaxies where inverted 
metallicity gradients are reported, as well as theoretical models that have been
proposed to explain their origin.

> Section 4.1
> 
> -Torrey et al. 2021 reported negative metallicity gradients which got even
> more negative for higher redshift. The results of this paper have not been
> mentioned and used to interpret the trends reported.

Based on NASA ADS, we could not find any paper for which Torrey is a first
author that was published in 2021, nor in a closely related year and with a
topic aligned to the referee's comment. After considering papers in which
Torrey is a key co-author, we believe the referee might be referring to
Hemler et al. (2021), which reports negative metallicity gradients in the
TNG simulation that increase with redshift.

We understand the referee's criticism. We have thought carefully about the
predicted relationship between Z_abs and Z_emiss for galaxies which do not have
a negative metallicity gradient. We have expanded the discussion in Section 6 to
include our predictions for the relationship between Z_abs and Z_emiss for 
galaxies that have an inverted gradient, or no gradient at all, and added a 
reference to Hemler et al. (2021) in a footnote explaining that galaxies with 
negative metallicity gradients are predicted in TNG.

> -In Metha & Trenti 2020 a value of Zmax =0.31 was reported but here a Zmax=0.4
> is used instead. It is not clear if the dependence of the results on these
> values is very weak or if this is a mistake. A similar range of values was
> also reported by Bignone et al.2018.

We thank the referee for their thorough reading of not just this work, but also
the previous papers that this study is built upon. Indeed, the most likely 
metallicity cutoff from Metha & Trenti (2020) is 0.31 Z_sun. We found that the
redshift evolution of the Z_abs-Z_emiss relation was qualitatively similar for
all values of Z_max, and we choose to demonstrate this with a model with 
Z_max=0.4. We have added a statement to the text clarifying this.

We have also further expanded our analysis in light of this comment. In Sections
5.1 and 5.2, when we move beyond an exploratory analysis of the simulation 
predictions to quantitative assessments of the most likely model and of the
number of observations required to gain significant evidence for one simulation
over the other, we now explore a larger grid of models, including one with
Z_max = 0.3 Z_sun. We find that, in agreement with Metha & Trenti (2020), the
model with Z_max = 0.3 Z_sun is the most likely (with a slight statistical
preference). In later figures where qualitative results are emphasised, this
model is used. However, for the earlier exploratory sections, we continue to use
the model with Z_max = 0.4 Z_sun as our fiducial model, to keep the figures from
becoming too crowded while exploring a large range of possible values of Z_max.
This has slightly altered our quantitative values in Section 5.2 when we discuss
how many GRBs need to be observed to create meaningful constraints for feedback
models via the Z_abs-Z_emiss relation, but has not altered our conclusions in a
qualitative way.

> Section 4.2
>
> -The authors mentioned twice the existence of very low-metallicity galaxies in
> EAGLE simulations. Could you provide values of the stellar masses of these
> galaxies. Which is the minimum stellar mass galaxy included in the samples?
> Tissera et al. 2022 adopted a threshold of 10ˆ9 M*. Similar information should
> be provided for the rest of the samples.
> Did you apply the same criteria at all redshifts analysed?

We thank the referee for this question. We carefully looked at the observations
and have concluded that low Z_abs galaxies are not correlated with stellar mass.
No mass cut was imposed for these galaxies. The range of stellar masses for
these low Z_abs galaxies is from 0 to over 10^11 solar masses at all redshifts
for all values of Z_max. Furthermore, these galaxies for which Z_abs is extremely
low do not show a significantly low density of number of particles along the line
of sight from the GRB to the observed. We conclude that the feedback schemes and
subgrid chemical mixing schemes in EAGLE are less efficient at enriching the outer
regions of a galaxy than the implementations of feedback from the Illustris
simulation suite. We have revised the text to note this insight more formally in
a new Section (4.2.1), and we thank the referee for encouraging us to look deeper
at these galaxies.

> -EAGLE galaxies have been reported to have inverted metallicity gradients.
> What are the expectation of your model for galaxies with these types of
> profiles. Could they explain the change in curvature of the relation Zemission
> vs Zabs for this simulation? Do you expect this method to be able to unveil
> the presence of inverted gradients? I suggest you discuss these possibilities
> and its implications.

We thank the referee for raising this point. We have expanded the discussion
in the revised version of this subsection to carefully consider galaxies with
negative, positive, and flat radial abundance profiles, as are seen at high
redshift in observations and in simulations.

> Comparison with observations:
> 
> -Do you have an explanation to the fact that the relation between Zabs and
> Zemission (fixed) does not evolve with redshift, while the chemical abundance
> of galaxies do evolve in the redshift interval analysed?

Overall, as redshift increases, both Z_abs and Z_emiss shift to lower values. 
This is seen in the KDEs presented in Appendix A, and we now outline this 
argument in the new Appendix A.

> Section 5.1
>
> -According to Fig.10 all simulations are quite offset from the observed
> values, especially EAGLE, as the authors mentioned. But when comparing this
> figure with the corresponding Zabs vs Zemiss for each simulation, I see that
> the mean simulated values are actually more consistent with the observed
> values. I understand that in fig.4 you have the whole galaxy sample and in
> Fig. 10, the authors are taking only the most probable hosts. Nevertheless it
> seems odd that all simulations yield hosts so displayed from the median
> values. I think the process of selecting the hosts from the simulation should
> be better explained and justified.

We thank the referee for raising this point. The decision to implement a
magnitude cut is important. The host galaxy of GRB120124A is the only galaxy 
for which Z_abs and Z_emiss have been measured, because (i) this galaxy is very
bright, (ii) Z_abs is only measurable for galaxies at redshifts higher than 1.8,
and (ii) at this redshift, only the brightest galaxies are bright enough for
Z_emiss to be extracted using ground-based spectroscopy. It would therefore be
an unfair comparison to compare this GRB host galaxy to all galaxies within a 
simulation, with no magnitude cut, as it is very unlikely that most galaxies 
produced within a simulation would be bright enough for Z_abs and Z_emiss to 
both simultaneously be measured. In other words, the studies that found the
emission-line based metallicity for GRB121024A's host have very low completeness
when it comes to finding Z_emiss for GRB host galaxies at z>1.8. To make a fair
comparison with simulation data, this incompleteness must be accounted for. 

We have updated the text to further emphasise our reasoning for making this
magnitude cut, and supply a reference for the bright magnitude of this host.

(In preparing this manuscript we discovered an error in Metha et al. 2021,
wherein the magnitudes of some host galaxies (including the host of GRB121024A)
were not converted from the Vega to the AB system. We are currently preparing
an erratum for this paper. In the current draft, the correct value for the 
magnitude of the host of GRB121024A is used. We thank the referee for
encouraging us to consider the magnitude cuts deeply as that helped us to find
this other error.)

> -Fig. 7, 8 and 9 could be sent to an appendix.

We thank the referee for this suggestion. The figures in question are now in an
appendix, as advised. We believe this improves the flow of the article. Thanks!

> Discussion.
> 
> Page 6, second column, first paragraph: Is this really true that both Zabs and
> Zemiss trace the star forming regions? If they do so, then they are tracing
> different regions. This comment and its implications are not clear.

We thank the referee for this point of feedback. Because GRBs originate in 
regions of star-forming gas, in our model the region probed by Z_abs must
necessarily overlap with the region probed by Z_emiss. This comment was made to
distinguish this case from the case for quasar-absorbing systems, where the
line-of-sight of a quasar may not overlap with the star forming regions of a 
galaxy at all. We understand that our original statement was misleading, and 
thus we have clarified the wording in the revised text.

> Page 6, second column, 5rd paragraph: what do you mean by sub-resolution in
> the case of the observations? The comparison is that clear.

We agree, the wording of this sentence was not clear. The word "sub-resolution"
should not have been used to describe observations of Z_abs and Z_emiss for the
same galaxy. We have now replaced the word "sub-resolution" in reference to
these proposed future observations with "novel".

> Conclusions:
>
> In the conclusions (and in the analysis, low mass galaxies are mentioned but
> there is no quantification, what is low-mass?

The comment on low-mass galaxies was actually about low metallicity galaxies,
which we inferred would be low-mass due to the mass-metallicity relation. We
have removed this comment, and replaced it with a conclusion point outlining
the presence of the extremely low metallicity regions in EAGLE galaxies.

> You do not mention in the discussion the metallicity gradients and the fact
> that some of them might be inverted. I have mentioned this above.

Expected differences between Z_abs and Z_emiss for galaxies with inverted and
flattened metallicities gradients have been added to the discussion.

> The analysis/conclusions on the comparison with the only observed measures
> need to be revised as mentioned above.

The analysis and conclusion sections have been updated to reflect the overall 
hanges in the revised version, and in particular we added the important 
clarification that the Z_abs- Z_emiss relationship is sensitive to the overall
internal metallicity variations within star-forming galaxies rather than on the
presence or direction of metallicity gradients.

